A New Interference-Alignment Scheme for Wireless MapReduce

We consider a full-duplex wireless Distributed Computing (DC) system under the MapReduce framework. New upper and lower bounds on the optimal tradeoff between Normalized Delivery Time (NDT) and computation load are presented. The upper bound strictly improves over the previous reported upper bounds and is based on a novel interference alignment (IA) scheme tailored to the interference cancellation capabilities of MapReduce nodes. The lower bound is proved through information-theoretic converse arguments.

==> figures/res_figure_data/CONVERSE.txt <==
1.0 0.14583333333333334
1.01 0.1436254517896388
1.02 0.1414730332343105
1.03 0.13937485634498173
1.04 0.13732972266068155
1.05 0.1353364562195807
1.06 0.13339390320155267
1.07 0.13150093157549309
1.08 0.12965643075134947
1.09 0.12785931123680735
1.1 0.12610850429858098
1.11 0.12489007070758303
1.12 0.12374894016852467
1.1300000000000001 0.12262818958421078
1.1400000000000001 0.12152748214683205
1.1500000000000001 0.12044648584291395
1.1600000000000001 0.11938487339528021
1.1700000000000002 0.11834232220560374
1.1800000000000002 0.11731851429753885
1.1900000000000002 0.11631313626043129
1.2000000000000002 0.11532587919360009
1.2100000000000002 0.11435643865118712
1.2200000000000002 0.11340451458757057
1.2300000000000002 0.1125113174828039
1.2400000000000002 0.11179665218744063
1.2500000000000002 0.11109169908902711
1.2600000000000002 0.11039633091610236
1.2700000000000002 0.10971042182861916
1.2800000000000002 0.10903384740439044
1.2900000000000003 0.10836648462564168
1.3000000000000003 0.10770821186566552
1.3100000000000003 0.10705890887558384
1.3200000000000003 0.10641845677120947
1.3300000000000003 0.10578673802001297
1.3400000000000003 0.10516363642819034
1.3500000000000003 0.10454903712783208
1.3600000000000003 0.10394282656419408
1.3700000000000003 0.10334489248306604
1.3800000000000003 0.10275512391824311
1.3900000000000003 0.10217341117909273
1.4000000000000004 0.1016563027911111
1.4100000000000004 0.10119021401455021
1.4200000000000004 0.10072904317372412
1.4300000000000004 0.1002727376116949
1.4400000000000004 0.0998212451487457
1.4500000000000004 0.0993745140788204
1.4600000000000004 0.09893249316598234
1.4700000000000004 0.09849513164089697
1.4800000000000004 0.09806237919733256
1.4900000000000004 0.09763418598868313
1.5000000000000004 0.09721050262451174
1.5100000000000005 0.09679128016711393
1.5200000000000005 0.09637647012810273
1.5300000000000005 0.09596602446501191
1.5400000000000005 0.09555989557792254
1.5500000000000005 0.09515803630610668
1.5600000000000005 0.09476039992469325
1.5700000000000005 0.09436694014135305
1.5800000000000005 0.09397761109300402
1.5900000000000005 0.09359236734253601
1.6000000000000005 0.09321116387555549
1.6100000000000005 0.0928339560971504
1.6200000000000006 0.09246069982867307
1.6300000000000006 0.0921036034116328
1.6400000000000006 0.09179103507862323
1.6500000000000006 0.09148101601734719
1.6600000000000006 0.09117352354159906
1.6700000000000006 0.09086853513174907
1.6800000000000006 0.09056602843377493
1.6900000000000006 0.09026598125829656
1.7000000000000006 0.08996837157961646
1.7100000000000006 0.0896731775347628
1.7200000000000006 0.08938037742253759
1.7300000000000006 0.08908994970256863
1.7400000000000007 0.08880187299436561
1.7500000000000007 0.08851612607638043
1.7600000000000007 0.08823268788507138
1.7700000000000007 0.08795153751397189
1.7800000000000007 0.08767265421276271
1.7900000000000007 0.08739601738634872
1.8000000000000007 0.08712160659393937
1.8100000000000007 0.08684940154813357
1.8200000000000007 0.08657938211400819
1.8300000000000007 0.08631152830821089
1.8400000000000007 0.08604582029805706
1.8500000000000008 0.08578223840062989
1.8600000000000008 0.0855207630818859
1.8700000000000008 0.08526137495576307
1.8800000000000008 0.08500405478329365
1.8900000000000008 0.08474878347172078
1.9000000000000008 0.08449554207361898
1.9100000000000008 0.08424431178601861
1.9200000000000008 0.08399507394953414
1.9300000000000008 0.08374781004749664
1.9400000000000008 0.08350250170508973
1.9500000000000008 0.08325913068848977
1.9600000000000009 0.08301767890400959
1.9700000000000009 0.08277812839724645
1.9800000000000009 0.08254046135223352
1.9900000000000009 0.08230466009059526
2.0 0.08207070707070707
3.0 0.06628787878787878
4.0 0.0563973063973064
5.0 0.04871632996632996
6.0 0.041666666666666664
7.0 0.03472222222222222
8.0 0.02777777777777778
9.0 0.020833333333333332
10.0 0.013888888888888886
11.0 0.0069444444444444475
12.0 0.0


==> figures/res_figure_data/IA.txt <==
1 0.14694656
2 0.09860051
3 0.07824427
4 0.0648855
5 0.0543257
6 0.04516539
7 0.03472222
8 0.02777778
9 0.02083333
10 0.01388889
11 0.00694444
12 0.0  

==> figures/res_figure_data/IA_ISIT.txt <==
1 0.14694656488549618
2 0.12931034482758622
3 0.11363636363636365
4 0.08333333333333334
6 0.041666666666666664
12 0.0


==> figures/res_figure_data/ONE_SHOT.txt <==
1 0.4583333333333333
2 0.20833333333333334
3 0.125
4 0.08333333333333334
5 0.05833333333333333
6 0.041666666666666664
7 0.03472222222222222
8 0.02777777777777778
9 0.020833333333333332
10 0.013888888888888886
11 0.0069444444444444475
12 0.0


==> figures/res_figure_data/UNCODED.txt <==
1 0.9166666666666666
2 0.8333333333333334
3 0.75
4 0.6666666666666667
5 0.5833333333333333
6 0.5
7 0.41666666666666663
8 0.33333333333333337
9 0.25
10 0.16666666666666663
11 0.08333333333333337
12 0.0


==> figures/res_figure_data11/CONVERSE11.txt <==
    1.00000    0.15702
    1.01000    0.15620
    1.02000    0.15537
    1.03000    0.15455
    1.04000    0.15372
    1.05000    0.15289
    1.06000    0.15207
    1.07000    0.15124
    1.08000    0.15041
    1.09000    0.14959
    1.10000    0.14876
    1.11000    0.14793
    1.12000    0.14711
    1.13000    0.14628
    1.14000    0.14545
    1.15000    0.14463
    1.16000    0.14380
    1.17000    0.14298
    1.18000    0.14215
    1.19000    0.14132
    1.20000    0.14050
    1.21000    0.13967
    1.22000    0.13884
    1.23000    0.13802
    1.24000    0.13719
    1.25000    0.13636
    1.26000    0.13554
    1.27000    0.13471
    1.28000    0.13388
    1.29000    0.13306
    1.30000    0.13223
    1.31000    0.13140
    1.32000    0.13058
    1.33000    0.12975
    1.34000    0.12893
    1.35000    0.12810
    1.36000    0.12727
    1.37000    0.12645
    1.38000    0.12562
    1.39000    0.12479
    1.40000    0.12397
    1.41000    0.12314
    1.42000    0.12231
    1.43000    0.12149
    1.44000    0.12066
    1.45000    0.11983
    1.46000    0.11901
    1.47000    0.11818
    1.48000    0.11736
    1.49000    0.11653
    1.50000    0.11570
    1.51000    0.11488
    1.52000    0.11405
    1.53000    0.11322
    1.54000    0.11240
    1.55000    0.11157
    1.56000    0.11074
    1.57000    0.10992
    1.58000    0.10909
    1.59000    0.10829
    1.60000    0.10760
    1.61000    0.10692
    1.62000    0.10623
    1.63000    0.10555
    1.64000    0.10486
    1.65000    0.10417
    1.66000    0.10349
    1.67000    0.10284
    1.68000    0.10228
    1.69000    0.10172
    1.70000    0.10116
    1.71000    0.10060
    1.72000    0.10003
    1.73000    0.09947
    1.74000    0.09891
    1.75000    0.09835
    1.76000    0.09779
    1.77000    0.09723
    1.78000    0.09678
    1.79000    0.09632
    1.80000    0.09587
    1.81000    0.09541
    1.82000    0.09496
    1.83000    0.09450
    1.84000    0.09405
    1.85000    0.09360
    1.86000    0.09314
    1.87000    0.09269
    1.88000    0.09223
    1.89000    0.09178
    1.90000    0.09132
    1.91000    0.09088
    1.92000    0.09051
    1.93000    0.09015
    1.94000    0.08979
    1.95000    0.08942
    1.96000    0.08906
    1.97000    0.08869
    1.98000    0.08833
    1.99000    0.08797
    2.00000    0.08760
    3.00000    0.06942
    4.00000    0.05840
    5.00000    0.04963
    6.00000    0.04132
    7.00000    0.03306
    8.00000    0.02479
    9.00000    0.01653
   10.00000    0.00826
   11.00000    0.00000

==> figures/res_figure_data11/IA11.txt <==
    1.00000    0.15847
    2.00000    0.10509
    3.00000    0.08229
    4.00000    0.06714
    5.00000    0.05505
    6.00000    0.04132
    7.00000    0.03306
    8.00000    0.02479
    9.00000    0.01653
   10.00000    0.00826
   11.00000    0.00000

==> figures/res_figure_data11/IA_ISIT11.txt <==
    1.00000    0.15847
    11.00000    0.00000

==> figures/res_figure_data11/ONE_SHOT11.txt <==
    1.00000    0.45455
    2.00000    0.20455
    3.00000    0.12121
    4.00000    0.07955
    5.00000    0.05455
    6.00000    0.04132
    7.00000    0.03306
    8.00000    0.02479
    9.00000    0.01653
   10.00000    0.00826
   11.00000    0.00000

==> figures/res_figure_data20/CONVERSE20.txt <==
    1.00000    0.09250
    1.01000    0.09203
    1.02000    0.09155
    1.03000    0.09108
    1.04000    0.09060
    1.05000    0.09013
    1.06000    0.08965
    1.07000    0.08918
    1.08000    0.08870
    1.09000    0.08823
    1.10000    0.08775
    1.11000    0.08728
    1.12000    0.08680
    1.13000    0.08633
    1.14000    0.08585
    1.15000    0.08538
    1.16000    0.08490
    1.17000    0.08443
    1.18000    0.08395
    1.19000    0.08348
    1.20000    0.08300
    1.21000    0.08253
    1.22000    0.08205
    1.23000    0.08158
    1.24000    0.08110
    1.25000    0.08063
    1.26000    0.08015
    1.27000    0.07968
    1.28000    0.07920
    1.29000    0.07873
    1.30000    0.07825
    1.31000    0.07778
    1.32000    0.07730
    1.33000    0.07683
    1.34000    0.07635
    1.35000    0.07587
    1.36000    0.07540
    1.37000    0.07493
    1.38000    0.07445
    1.39000    0.07398
    1.40000    0.07350
    1.41000    0.07303
    1.42000    0.07255
    1.43000    0.07208
    1.44000    0.07160
    1.45000    0.07113
    1.46000    0.07065
    1.47000    0.07018
    1.48000    0.06970
    1.49000    0.06923
    1.50000    0.06875
    1.51000    0.06828
    1.52000    0.06780
    1.53000    0.06733
    1.54000    0.06685
    1.55000    0.06641
    1.56000    0.06598
    1.57000    0.06555
    1.58000    0.06514
    1.59000    0.06475
    1.60000    0.06437
    1.61000    0.06398
    1.62000    0.06363
    1.63000    0.06328
    1.64000    0.06294
    1.65000    0.06259
    1.66000    0.06227
    1.67000    0.06196
    1.68000    0.06165
    1.69000    0.06135
    1.70000    0.06104
    1.71000    0.06076
    1.72000    0.06048
    1.73000    0.06021
    1.74000    0.05994
    1.75000    0.05967
    1.76000    0.05940
    1.77000    0.05916
    1.78000    0.05892
    1.79000    0.05869
    1.80000    0.05845
    1.81000    0.05821
    1.82000    0.05797
    1.83000    0.05774
    1.84000    0.05754
    1.85000    0.05733
    1.86000    0.05712
    1.87000    0.05691
    1.88000    0.05671
    1.89000    0.05650
    1.90000    0.05629
    1.91000    0.05610
    1.92000    0.05592
    1.93000    0.05574
    1.94000    0.05556
    1.95000    0.05538
    1.96000    0.05519
    1.97000    0.05501
    1.98000    0.05483
    1.99000    0.05465
    2.00000    0.05447
    3.00000    0.04618
    4.00000    0.04130
    5.00000    0.03791
    6.00000    0.03511
    7.00000    0.03252
    8.00000    0.03000
    9.00000    0.02750
   10.00000    0.02500
   11.00000    0.02250
   12.00000    0.02000
   13.00000    0.01750
   14.00000    0.01500
   15.00000    0.01250
   16.00000    0.01000
   17.00000    0.00750
   18.00000    0.00500
   19.00000    0.00250
   20.00000    0.00000

==> figures/res_figure_data20/IA20.txt <==
    1.00000    0.09274
    2.00000    0.06530
    3.00000    0.05457
    4.00000    0.04802
    5.00000    0.04314
    6.00000    0.03909
    7.00000    0.03553
    8.00000    0.03226
    9.00000    0.02918
   10.00000    0.02500
   11.00000    0.02250
   12.00000    0.02000
   13.00000    0.01750
   14.00000    0.01500
   15.00000    0.01250
   16.00000    0.01000
   17.00000    0.00750
   18.00000    0.00500
   19.00000    0.00250
   20.00000    0.00000

==> figures/res_figure_data20/IA_ISIT20.txt <==
    1.00000    0.09274
   10.00000    0.02500
20 0

==> figures/res_figure_data20/ONE_SHOT20.txt <==
    1.00000    0.47500
    2.00000    0.22500
    3.00000    0.14167
    4.00000    0.10000
    5.00000    0.07500
    6.00000    0.05833
    7.00000    0.04643
    8.00000    0.03750
    9.00000    0.03056
   10.00000    0.02500
   11.00000    0.02250
   12.00000    0.02000
   13.00000    0.01750
   14.00000    0.01500
   15.00000    0.01250
   16.00000    0.01000
   17.00000    0.00750
   18.00000    0.00500
   19.00000    0.00250
   20.00000    0.00000
